Programming AMD XDNA NPUs with Open-source Compiler Tools: A FlashAttention Case Study

Spatial NPUs such as AMD XDNA place compute tiles beside small local memories and leave data movement between them to software. Mapping a multi-stage workload onto such a device is largely a question of where the intermediate tensors live. We report what we learned making those choices for FlashAttention with the open-source IRON and MLIR-AIR flows. We compare four reference designs on XDNA 1 and XDNA 2: one runs each operator separately, two stream between operators on chip, and one fuses all three attention stages into a single kernel. The fused kernel holds the $\boldsymbol{QK}^{\mathsf T}$ scores in compute-tile local memory and reduces partial results over the cascade interconnect, so the scores never return to shared MemTile memory. On XDNA 2, it reaches 3.62 TFLOP/s over complete end-to-end execution, twice the IRON design, with 5.3 to 7.2 times the energy efficiency of the integrated GPU on the same chip at 2K tokens and above. It covers twelve LLM configurations, from BERT to DeepSeek, up to 128K tokens. Roofline analysis at each memory level explains this result and shows when to stop. XDNA 1 has lower ridge points, so streaming on chip already reaches the compute-bound regime: the same fusion that doubles throughput on XDNA 2 is nearly wasted on XDNA 1. Comparing a mapping's operational intensity against each level's ridge point predicts which case applies before writing any code. Fuse until the mapping clears that ridge point, then stop. We release the reference designs as maintained open source.

==> data/energy_efficiencies.txt <==
N	NPU2	CPU	iGPU	iGPUxCPU	NPU2xCPU	NPU2xiGPU
256	27.76501078	3.033626038	29.82616178	9.83$\times$	9.15$\times$	0.93$\times$
512	63.39267947	4.507101542	49.71026963	11.03$\times$	14.07$\times$	1.28$\times$
1024	143.1651948	6.858632781	52.37764995	7.64$\times$	20.87$\times$	2.73$\times$
2048	253.1306993	9.348062457	47.61604541	5.10$\times$	27.08$\times$	5.32$\times$
4096	324.2589679	10.97381245	49.65280111	4.52$\times$	29.55$\times$	6.53$\times$
8192	371.3267001	12.09090713	51.28319159	4.24$\times$	30.71$\times$	7.24$\times$
16384	397.9990861	12.23746358	59.47163716	4.86$\times$	32.52$\times$	6.70$\times$
32768	414.2724943	13.1676804	64.11146518	4.87$\times$	31.46$\times$	6.46$\times$

